I-SDPO: Instance-Level Adaptive Self-Distillation Policy Optimization

Group Relative Policy Optimization (GRPO) learns from reward differences within a rollout group, but receives no useful relative signal when every sampled response is incorrect. Privileged self-distillation can fill this gap with dense token supervision, yet applying it throughout training creates a different failure mode: the teacher is a biased, low-variance surrogate for the reward objective, so persistent imitation can oppose reward-improving updates after the policy becomes capable of producing successful trajectories. We introduce I-SDPO (Instance-Level Adaptive Self-Distillation Policy Optimization), which treats teacher reliance as capability-dependent. I-SDPO makes one routing decision per input instance and shares it across that instance's rollout group: all-incorrect groups use a privileged self-distillation objective, whereas any-success groups remain intact for GRPO. This design uses imitation only where group-relative rewards are uninformative. A local analysis characterizes when teacher and reward directions align and shows that a non-vanishing biased distillation weight induces an optimization bias floor. The routing rule automatically reduces the expected distillation rate as success probability rises, withdrawing teacher influence without a hand-designed schedule. On SciKnowEval, I-SDPO obtains the best result in all four scientific domains and improves average mean@16 accuracy from 56.67% with GRPO to 70.31%, with a maximum domain gain of 18.24 points.

==> Figures/Figure3/alpha_ablation_data.csv <==
domain,alpha,step,mean_at_16_accuracy
biology,0,5,0.293749988
biology,0,10,0.306250006
biology,0,15,0.362500012
biology,0,20,0.389999986
biology,0,25,0.428750008
biology,0,28,0.449999988
biology,0.5,5,0.306250006
biology,0.5,10,0.358749986
biology,0.5,15,0.367500007
biology,0.5,20,0.460000008
biology,0.5,25,0.523750007
biology,0.5,28,0.502499998
biology,1,5,0.324999988
biology,1,10,0.349999994
biology,1,15,0.392500013
biology,1,20,0.449999988
biology,1,25,0.463750005
biology,1,28,0.451249987
material,0,5,0.630984068
material,0,10,0.703457475
material,0,15,0.697473407
material,0,20,0.699468076
material,0,25,0.678191483
material,0,30,0.675531924
material,0,35,0.636303186
material,0,40,0.646276593
material,0,45,0.690824449
material,0,50,0.702792525
material,0,52,0.703457475
material,0.5,5,0.608377635
material,0.5,10,0.703457475
material,0.5,15,0.706117034
material,0.5,20,0.734042525
material,0.5,25,0.741356373
material,0.5,30,0.736702144
material,0.5,35,0.726728737
material,0.5,40,0.738031924
material,0.5,45,0.750664890
material,0.5,50,0.728723407
material,0.5,52,0.738031924
material,1,5,0.623005331
material,1,10,0.691489339
material,1,15,0.680851042
material,1,20,0.716755331
material,1,25,0.732712746
material,1,30,0.749335110
material,1,35,0.726728737
material,1,40,0.732047856
material,1,45,0.614361703
material,1,50,0.582446814
material,1,52,0.619015932
chemistry,0,5,0.423511893
chemistry,0,10,0.477976203
chemistry,0,15,0.516666651
chemistry,0,20,0.530059516
chemistry,0,25,0.565476179
chemistry,0,30,0.591369033
chemistry,0,35,0.611607134
chemistry,0,40,0.639880955
chemistry,0,45,0.652976215
chemistry,0,50,0.676488101
chemistry,0,55,0.666666687
chemistry,0,60,0.675595224
chemistry,0,65,0.659821451
chemistry,0,70,0.660416663
chemistry,0,75,0.653869033
chemistry,0,80,0.652380943
chemistry,0,85,0.660119057
chemistry,0,90,0.669345260
chemistry,0,95,0.644940495
chemistry,0,100,0.658035696
chemistry,0,105,0.668749988
chemistry,0,110,0.680059552
chemistry,0,115,0.685714304
chemistry,0,118,0.669047594
chemistry,0.5,5,0.425595224
chemistry,0.5,10,0.494940490
chemistry,0.5,15,0.611904740
chemistry,0.5,20,0.659821451
chemistry,0.5,25,0.691369057
chemistry,0.5,30,0.689583361
chemistry,0.5,35,0.706547618
chemistry,0.5,40,0.719345212
chemistry,0.5,45,0.724702358
chemistry,0.5,50,0.730654776
chemistry,0.5,55,0.754464269
chemistry,0.5,60,0.747619033
chemistry,0.5,65,0.758035719
chemistry,0.5,70,0.773214281
chemistry,0.5,75,0.785416663
chemistry,0.5,80,0.773809552
chemistry,0.5,85,0.775595248
chemistry,0.5,90,0.775297642
chemistry,0.5,95,0.779464304
chemistry,0.5,100,0.786309540
chemistry,0.5,105,0.786309540
chemistry,0.5,110,0.791964293
chemistry,0.5,115,0.804761887
chemistry,0.5,118,0.811607122
chemistry,1,5,0.423511893
chemistry,1,10,0.478571415
chemistry,1,15,0.589880943
chemistry,1,20,0.631845236
chemistry,1,25,0.641964257
chemistry,1,30,0.669047594
chemistry,1,35,0.692261934
chemistry,1,40,0.696726203
chemistry,1,45,0.693154752
chemistry,1,50,0.679761887
chemistry,1,55,0.697023809
chemistry,1,60,0.707738101
chemistry,1,65,0.713392854
chemistry,1,70,0.721130967
chemistry,1,75,0.733630955
chemistry,1,80,0.736011922
chemistry,1,85,0.739583313
chemistry,1,90,0.738095224
chemistry,1,95,0.737500012
chemistry,1,100,0.750892878
chemistry,1,105,0.749107122
chemistry,1,110,0.762202382
chemistry,1,115,0.762797594
chemistry,1,118,0.753571451
physics,0,5,0.582812488
physics,0,10,0.587499976
physics,0,15,0.575781226
physics,0,20,0.584375024
physics,0,25,0.585937500
physics,0,30,0.598437488
physics,0,35,0.589843750
physics,0,40,0.592968762
physics,0,44,0.592968762
physics,0.5,5,0.601562500
physics,0.5,10,0.593750000
physics,0.5,15,0.592187524
physics,0.5,20,0.617187500
physics,0.5,25,0.604687512
physics,0.5,30,0.628125012
physics,0.5,35,0.635937512
physics,0.5,40,0.678906262
physics,0.5,44,0.674218774
physics,1,5,0.604687512
physics,1,10,0.603906274
physics,1,15,0.603906274
physics,1,20,0.622656226
physics,1,25,0.648437500
physics,1,30,0.646875024
physics,1,35,0.639843762
physics,1,40,0.637499988
physics,1,44,0.641406238


==> skills-lock.json <==
{
  "version": 1,
  "skills": {
    "ml-paper-writing": {
      "source": "zechenzhangagi/ai-research-skills",
      "sourceType": "github",
      "skillPath": "20-ml-paper-writing/ml-paper-writing/SKILL.md",
      "computedHash": "3d5dd06f6a0369a6576fd1098a20dc0204d92286c161da9a4e26ef360e8d6072"
    }
  }
}

